Analytical strong line diagnostics and their redshift evolution

The \textit{JWST} is allowing new measurements of gas-phase metallicities in galaxies between cosmic noon and cosmic dawn. The most robust approach uses luminosity ratios between the excited auroral transition, [\oiii] 4364\,\AA, and the lower [\oiii] 5008\,\AA/4960\,\AA\ lines to determine the gas temperature. The ratio of the luminosities in the latter transitions to those in hydrogen Balmer series lines then yield relatively clean metallicity estimates. In the absence of detection of the [\oiii] auroral line, the ratios of various [\oiii], [\oii], [\nii], and Balmer lines are used to determine metallicities. Here we present a refined approach for extracting metallicities from these ``strong line diagnostics''. Our method exploits empirical correlations between the temperature of \oiii/\oii\ regions and gas-phase metallicity. We then show, from first principles, how to extract metallicities and break degeneracies in these estimates using traditional strong line diagnostics, R2, R3, R23, and O3O2, and N2O2. We show that these ratios depend also on volume correction factors, i.e. on accounting for the fraction of the volume of HII regions that are in \oiii\ and \oii, but that these can be determined self-consistently along with the metallicities. We quantify the success of our method using metallicities derived from galaxies with auroral line determinations and show that it generally works better than previous empirical approaches. The scatter in the observed line ratios and redshift evolution are largely explained by O3O2 variations. We provide publicly available routines for extracting metallicities from strong line diagnostics using our methodology.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
